The Large Core of College Admission Markets: Theory and Evidence

We study stable allocations in college admissions markets where students can attend the same college under different financial terms. The deferred acceptance algorithm identifies a stable allocation where funding is allocated based on merit. While merit-based stable allocations assign the same students to college, non-merit-based stable allocations may differ in the number of students assigned to college. In large markets, this possibility requires heterogeneity in applicants' sensitivity to financial terms. In Hungary, where such heterogeneity is present, a non-merit-based stable allocation would increase the number of assigned applicants by 1.9%, and affect 8.3% of the applicants relative to any merit-based stable allocation. These findings contrast sharply with findings from the matching (without contracts) literature.

==> Table_Comparison_h1.txt <==
\begin{tabular}{l S[table-number-alignment = center-decimal-marker] S[table-number-alignment = center-decimal-marker] S[table-number-alignment = center-decimal-marker]} \\ \hline\hline
 & \multicolumn{1}{c}{Winners} & \multicolumn{1}{c}{Losers} & \multicolumn{1}{c}{p-values: (1)=(2)} \\ 
 & \multicolumn{1}{c}{(1)} & \multicolumn{1}{c}{(2)} & \multicolumn{1}{c}{(3)}  \\ \hline
 Disadvantaged & 0.057 &  0.026 & 0.000 \\ 
 Per-capita annual gross income (1000 USD, 2007 prices) & 9.735 &  10.385 & 0.000 \\ 
 NABC-based SES index & 0.180 &  0.306 & 0.000 \\ 
 Capital & 0.188 &  0.277 & 0.000 \\ 
 County capital & 0.192 &  0.217 & 0.003 \\ 
 Town & 0.329 &  0.298 & 0.001 \\ 
 Village & 0.291 &  0.208 & 0.000 \\ 
 11th-grade GPA (1--5) & 3.473 &  3.704 & 0.000 \\ 
 Female & 0.562 &  0.553 & 0.355 \\ 
\hline Number of applicants & \multicolumn{1}{c}{       5,056} & \multicolumn{1}{c}{       4,570} & \multicolumn{1}{c}{       9,626} \\ \hline\hline 
\multicolumn{4}{p{15.5cm}}{{\it Notes}: The table reports the mean values of characteristics of winners and losers from changing the benchmark (\SRDA) to Algorithm 1. An applicant is a winner if she is assigned to a contract she ranked higher than her contract in the benchmark assignment. An applicant is a loser if she is assigned to a contract she ranked lower than her assigned contract in the benchmark assignment or if she becomes unassigned. Column (3) presents p-values for the equality of mean characteristics of winners and losers.}\end{tabular}


==> Table_Comparison_h2.txt <==
\begin{tabular}{l S[table-number-alignment = center-decimal-marker] S[table-number-alignment = center-decimal-marker] S[table-number-alignment = center-decimal-marker]} \\ \hline\hline
 & \multicolumn{1}{c}{Winners} & \multicolumn{1}{c}{Losers} & \multicolumn{1}{c}{p-values: (1)=(2)} \\ 
 & \multicolumn{1}{c}{(1)} & \multicolumn{1}{c}{(2)} & \multicolumn{1}{c}{(3)}  \\ \hline
 Disadvantaged & 0.060 &  0.025 & 0.000 \\ 
 Per-capita annual gross income (1000 USD, 2007 prices) & 9.719 &  10.399 & 0.000 \\ 
 NABC-based SES index & 0.174 &  0.306 & 0.000 \\ 
 Capital & 0.184 &  0.280 & 0.000 \\ 
 County capital & 0.190 &  0.216 & 0.003 \\ 
 Town & 0.330 &  0.293 & 0.000 \\ 
 Village & 0.297 &  0.212 & 0.000 \\ 
 11th-grade GPA (1--5) & 3.475 &  3.690 & 0.000 \\ 
 Female & 0.571 &  0.552 & 0.076 \\ 
\hline Number of applicants & \multicolumn{1}{c}{       4,798} & \multicolumn{1}{c}{       4,260} & \multicolumn{1}{c}{       9,058} \\ \hline\hline 
\multicolumn{4}{p{15.5cm}}{{\it Notes}: The table reports the mean values of characteristics of winners and losers from changing the benchmark (\SRDA) to Algorithm 2. An applicant is a winner if she is assigned to a contract she ranked higher than her contract in the benchmark assignment. An applicant is a loser if she is assigned to a contract she ranked lower than her assigned contract in the benchmark assignment or if she becomes unassigned. Column (3) presents p-values for the equality of mean characteristics of winners and losers.}\end{tabular}


==> Table_Comparison_h3.txt <==
\begin{tabular}{l S[table-number-alignment = center-decimal-marker] S[table-number-alignment = center-decimal-marker] S[table-number-alignment = center-decimal-marker]} \\ \hline\hline
 & \multicolumn{1}{c}{Winners} & \multicolumn{1}{c}{Losers} & \multicolumn{1}{c}{p-values: (1)=(2)} \\ 
 & \multicolumn{1}{c}{(1)} & \multicolumn{1}{c}{(2)} & \multicolumn{1}{c}{(3)}  \\ \hline
 Disadvantaged & 0.061 &  0.026 & 0.000 \\ 
 Per-capita annual gross income (1000 USD, 2007 prices) & 9.718 &  10.413 & 0.000 \\ 
 NABC-based SES index & 0.177 &  0.305 & 0.000 \\ 
 Capital & 0.183 &  0.282 & 0.000 \\ 
 County capital & 0.191 &  0.214 & 0.005 \\ 
 Town & 0.331 &  0.297 & 0.000 \\ 
 Village & 0.295 &  0.207 & 0.000 \\ 
 11th-grade GPA (1--5) & 3.483 &  3.689 & 0.000 \\ 
 Female & 0.570 &  0.556 & 0.160 \\ 
\hline Number of applicants & \multicolumn{1}{c}{       5,283} & \multicolumn{1}{c}{       4,734} & \multicolumn{1}{c}{      10,017} \\ \hline\hline 
\multicolumn{4}{p{15.5cm}}{{\it Notes}: The table reports the mean values of characteristics of winners and losers from changing the benchmark (\SRDA) to the combined algorithm. An applicant is a winner if she is assigned to a contract she ranked higher than her contract in the benchmark assignment. An applicant is a loser if she is assigned to a contract she ranked lower than her assigned contract in the benchmark assignment or if she becomes unassigned. Column (3) presents p-values for the equality of mean characteristics of winners and losers.}
\end{tabular}


==> Table_MPvsStudentCharacteristics_HSS.txt <==
\begin{tabular}{l c c c c c c c} \\ \hline\hline
Dependent variable & \multicolumn{3}{c}{Ranked state-funded contract} & & \multicolumn{3}{c}{Ranked self-funded contract} \\
                   & \multicolumn{3}{c}{exclusively}                  & & \multicolumn{3}{c}{exclusively} \\ \cline{2-4} \cline{6-8}
 & (1) & (2) & (3) & & (4) & (5) & (6) \\ \hline
Disadvantaged & -0.087$^{***}$ & & -0.089$^{***}$& & -0.062$^{***}$ & &  -0.064$^{***}$\\ 
 & (0.005) & &  (0.005) & & (0.004) & & (0.004)  \\ 
11th-grade GPA (standardized) &  &  -0.041$^{***}$ & -0.042$^{***}$ & & & -0.031$^{***}$ & -0.032$^{***}$ \\ 
 &  & (0.002) & (0.002) &&&  (0.002) &  (0.002) \\ \hline
 Mean outcome (non-disadvd.) & 0.154 & 0.154 & 0.154 && 0.111 & 0.111 & 0.111 \\ 
R-squared                   & 0.004 & 0.011 & 0.015 && 0.003 & 0.008 & 0.011 \\ \hline\hline
\multicolumn{8}{p{16.5cm}}{{\it Notes}: The table presents the coefficient of linear regressions of ROL characteristics (such as whether an applicant ranked state-funded contracts exclusively on her ROL (columns (1)--(3)) and whether an applicant ranked self-funded contracts exclusively on her ROL (columns (4)--(6))) on socioeconomic status and academic achievement. The sample is restricted to high-school seniors including $      51,329$ applicants. The regressions include indicators for missing values of standardized 11th-grade GPA ($       9,141$ applicants). Robust standard errors are in parentheses.} \\ 
\multicolumn{8}{p{16.5cm}}{***: p<0.01, **: p<0.05, *: p<0.1.}
\end{tabular}


==> Table_Mobility_h1.txt <==
\begin{tabular}{l c c c c c c c c} \\ \hline\hline
 & \multicolumn{2}{c}{Mover} & & \multicolumn{2}{c}{Assigned to periphery} & & \multicolumn{2}{c}{Moved to capital} \\ \cline{2-3} \cline{5-6} \cline{8-9}
& \multicolumn{1}{c}{\SRDA} & \multicolumn{1}{c}{GRA} & & \multicolumn{1}{c}{\SRDA} & \multicolumn{1}{c}{GRA} & & \multicolumn{1}{c}{\SRDA} & \multicolumn{1}{c}{GRA} \\ 
 & \multicolumn{1}{c}{(1)} & \multicolumn{1}{c}{(2)} & & \multicolumn{1}{c}{(3)} & \multicolumn{1}{c}{(4)} & & \multicolumn{1}{c}{(5)} & \multicolumn{1}{c}{(6)}\\ \hline
\multicolumn{9}{l}{A. {\it Total}} \\ 
All assigned applicants &       51,221 &       52,249 & &       47,845 &       48,876 & &       22,444 &       22,804 \\ 
\multicolumn{9}{l}{} \\ 
\multicolumn{9}{l}{B. {\it Winners}} \\
Newly assigned (N=       1,969) & -- &        1,249 & & -- &        1,362 & & -- &          402 \\
New program (N=       2,168) &        1,379 &        1,415 & &        1,323 &        1,147 & &          521 &          660 \\
\multicolumn{9}{l}{} \\
\multicolumn{9}{l}{C. {\it Losers}} \\
Newly unassigned (N=         524) &          279 & -- & &          226 & -- & &          143 & -- \\
New program (N=         645) &          348 &          370 & &          256 &          327 & &          191 &          153 \\ \hline\hline 
\multicolumn{9}{p{16cm}}{{\it Notes}: The table presents the number of movers (i.e., applicants whose assigned study program is not located in the county where they reside), of applicants assigned to the periphery (i.e., not to the capital), and of applicants who moved to the capital (i.e., applicants who get assigned to a study program in the capital but do not reside there) in the Algorithm 1 and benchmark (\SRDA) assigments. Panel A presents the total number of applicants with these characteristics. Panels B and C focus on winners and losers who are assigned to a different study program.}\end{tabular}


==> Table_Mobility_h2.txt <==
\begin{tabular}{l c c c c c c c c} \\ \hline\hline
 & \multicolumn{2}{c}{Mover} & & \multicolumn{2}{c}{Assigned to periphery} & & \multicolumn{2}{c}{Moved to capital} \\ \cline{2-3} \cline{5-6} \cline{8-9}
& \multicolumn{1}{c}{\SRDA} & \multicolumn{1}{c}{PFA} & & \multicolumn{1}{c}{\SRDA} & \multicolumn{1}{c}{PFA} & & \multicolumn{1}{c}{\SRDA} & \multicolumn{1}{c}{PFA} \\ 
 & \multicolumn{1}{c}{(1)} & \multicolumn{1}{c}{(2)} & & \multicolumn{1}{c}{(3)} & \multicolumn{1}{c}{(4)} & & \multicolumn{1}{c}{(5)} & \multicolumn{1}{c}{(6)}\\ \hline
\multicolumn{9}{l}{A. {\it Total}} \\ 
All assigned applicants &       51,221 &       52,315 & &       47,845 &       48,955 & &       22,444 &       22,825 \\ 
\multicolumn{9}{l}{} \\ 
\multicolumn{9}{l}{B. {\it Winners}} \\
Newly assigned (N=       2,121) & -- &        1,330 & & -- &        1,460 & & -- &          435 \\
New program (N=       2,282) &        1,446 &        1,494 & &        1,402 &        1,211 & &          539 &          694 \\
\multicolumn{9}{l}{} \\
\multicolumn{9}{l}{C. {\it Losers}} \\
Newly unassigned (N=         563) &          311 & -- & &          233 & -- & &          167 & -- \\
New program (N=         674) &          376 &          403 & &          265 &          339 & &          209 &          167 \\ \hline\hline 
\multicolumn{9}{p{16cm}}{{\it Notes}: The table presents the number of movers (i.e., applicants whose assigned study program is not located in the county where they reside), of applicants assigned to the periphery (i.e., not to the capital), and of applicants who moved to the capital (i.e., applicants who get assigned to a study program in the capital but do not reside there) in the Algorithm 2 and benchmark (\SRDA) assigments. Panel A presents the total number of applicants with these characteristics. Panels B and C focus on winners and losers who are assigned to a different study program.}\end{tabular}


==> Table_Mobility_h3.txt <==
\begin{tabular}{l c c c c c c c c} \\ \hline\hline
 & \multicolumn{2}{c}{Mover} & & \multicolumn{2}{c}{Assigned to periphery} & & \multicolumn{2}{c}{Moved to capital} \\ \cline{2-3} \cline{5-6} \cline{8-9}
& \multicolumn{1}{c}{\SRDA} & \multicolumn{1}{c}{CA} & & \multicolumn{1}{c}{\SRDA} & \multicolumn{1}{c}{CA} & & \multicolumn{1}{c}{\SRDA} & \multicolumn{1}{c}{CA} \\ 
 & \multicolumn{1}{c}{(1)} & \multicolumn{1}{c}{(2)} & & \multicolumn{1}{c}{(3)} & \multicolumn{1}{c}{(4)} & & \multicolumn{1}{c}{(5)} & \multicolumn{1}{c}{(6)}\\ \hline
\multicolumn{9}{l}{A. {\it Total}} \\ 
All assigned applicants &       51,221 &       52,415 & &       47,845 &       49,073 & &       22,444 &       22,851 \\ 
\multicolumn{9}{l}{} \\ 
\multicolumn{9}{l}{B. {\it Winners}} \\
Newly assigned (N=       2,346) & -- &        1,463 & & -- &        1,620 & & -- &          472 \\
New program (N=       2,498) &        1,582 &        1,624 & &        1,526 &        1,316 & &          602 &          769 \\
\multicolumn{9}{l}{} \\
\multicolumn{9}{l}{C. {\it Losers}} \\
Newly unassigned (N=         629) &          341 & -- & &          265 & -- & &          183 & -- \\
New program (N=         762) &          419 &          449 & &          294 &          377 & &          232 &          183 \\ \hline\hline 
\multicolumn{9}{p{16cm}}{{\it Notes}: The table presents the number of movers (i.e., applicants whose assigned study program is not located in the county where they reside), of applicants assigned to the periphery (i.e., not to the capital), and of applicants who moved to the capital (i.e., applicants who get assigned to a study program in the capital but do not reside there) in the Algorithm 3 and benchmark (\SRDA) assigments. Panel A presents the total number of applicants with these characteristics. Panels B and C focus on winners and losers who are assigned to a different study program.}\end{tabular}


==> Table_ROLDescriptives.txt <==
\begin{tabular}{l S[table-number-alignment = center-decimal-marker] S[table-number-alignment = center-decimal-marker] S[table-number-alignment = center-decimal-marker] S[table-number-alignment = center-decimal-marker]} \\ \hline\hline
 & \multicolumn{1}{c}{{\parbox{2.1cm}{\centering All applicants (\%)}}} & \multicolumn{1}{c}{{\parbox{2.1cm}{\centering Non-disadvantaged (\%)}}} & \multicolumn{1}{c}{{\parbox{2.1cm}{\centering Disadvantaged (\%)}}} & \multicolumn{1}{c}{{\parbox{2.1cm}{\centering p-value ((2)=(3))}}} \\ 
 & \multicolumn{1}{c}{(1)} & \multicolumn{1}{c}{(2)} & \multicolumn{1}{c}{(3)} & \multicolumn{1}{c}{(4)} \\ \hline
 \multicolumn{5}{l}{A. {\it Preference for funding}} \\ 
 {\parbox{6.5cm}{State-funded contract exclusively}} & 51.4 & 50.0 & 79.4 &  0.00 \\ 
 {\parbox{6.5cm}{Self-funded contract exclusively}} & 18.5 & 19.2 &  2.0 &  0.00 \\ 
 \multicolumn{5}{c}{} \\ 
 \multicolumn{5}{l}{B. {\it Preference for study characteristics}} \\ 
 {\parbox{6.5cm}{Single field of study}} & 54.9 & 55.6 & 40.1 &  0.00 \\ 
 {\parbox{6.5cm}{Single major}} & 29.6 & 30.3 & 15.5 &  0.00 \\ 
 {\parbox{6.5cm}{Same study program consequtively}} & 15.5 & 15.8 &  8.3 &  0.00 \\ 
 {\parbox{6.5cm}{Same study program consequtively on the top of the ROL}} & 11.6 & 11.9 &  6.2 &  0.00 \\ 
 \multicolumn{5}{c}{} \\ 
 \multicolumn{5}{l}{C. {\it Preference for institution characteristics}} \\ 
 {\parbox{6.5cm}{Single program location}} & 49.4 & 50.0 & 36.6 &  0.00 \\ 
 {\parbox{6.5cm}{Single university}} & 35.0 & 35.4 & 27.4 &  0.00 \\ 
 {\parbox{6.5cm}{Single faculty}} & 26.3 & 26.9 & 15.3 &  0.00 \\ 
\hline \multicolumn{1}{l}{\# of applicants} & \multicolumn{1}{c}{     108,854} & \multicolumn{1}{c}{     103,840} & \multicolumn{1}{c}{       5,014} & \\ 
\hline\hline \multicolumn{5}{p{17cm}}{{\it Notes}: The table reports summary statistics on applicants' ROL. Panel A shows the share of applicants who rank state-funded (self-funded) contracts exclusively. Panel B shows the share of applicants who rank exclusively contracts in a single field of study, and in a single major. Panel B also shows the share of applicants who rank the same study program with state-funding and self-funding consequtively, and who rank the same study program with state-funding and self-funding consequtively on the top of the ROL. Panel C shows the share of applicants who rank exclusively contracts that are in the same settlement (single location), at a single university (single university), and at a single faculty of a university (single university). Column (1) presents these shares for all applicants, and columns (2) and (3) report these shares for non-disadvantaged and disadvantaged applicants, respectively. We test whether these shares differ between disadvantaged and non-disadvantaged applicants. Column (4) reports the corresponding p-values.}\end{tabular}


==> Table_ROLvsStudentCharacteristics.txt <==
\begin{tabular}{l c c c c c c c} \\ \hline\hline
Dependent variable & \multicolumn{3}{c}{Ranked state-funded contract} & & \multicolumn{3}{c}{Ranked self-funded contract} \\
                   & \multicolumn{3}{c}{exclusively}                  & & \multicolumn{3}{c}{exclusively} \\ \cline{2-4} \cline{6-8}
 & (1) & (2) & (3) & & (4) & (5) & (6) \\ \hline
Disadvantaged & 0.294$^{***}$ & & 0.277$^{***}$& & -0.172$^{***}$ & &  -0.152$^{***}$\\ 
 & (0.006) & &  (0.006) & & (0.002) & & (0.002)  \\ 
11th-grade GPA (standardized) &  &  0.079$^{***}$ & 0.079$^{***}$ & & & -0.032$^{***}$ & -0.032$^{***}$ \\ 
 &  & (0.002) & (0.002) &&&  (0.001) &  (0.001) \\ \hline
 Mean outcome (non-disadvd.) & 0.500 & 0.500 & 0.500 && 0.192 & 0.192 & 0.192 \\ 
R-squared                   & 0.015 & 0.035 & 0.049 && 0.009 & 0.047 & 0.054 \\ \hline\hline
\multicolumn{8}{p{16.5cm}}{{\it Notes}: The table presents the coefficient of linear regressions of ROL characteristics (such as whether an applicant ranked state-funded contracts exclusively on her ROL (columns (1)--(3)) and whether an applicant ranked self-funded contracts exclusively on her ROL (columns (4)--(6))) on socioeconomic status and academic achievement. The sample includes $     108,854$ applicants. The regressions include indicators for missing values of standardized 11th-grade GPA ($      23,043$ applicants). Robust standard errors are in parentheses.} \\ 
\multicolumn{8}{p{16.5cm}}{***: p<0.01, **: p<0.05, *: p<0.1.}
\end{tabular}


==> Table_ROLvsStudentCharacteristics_HSS.txt <==
\begin{tabular}{l c c c c c c c} \\ \hline\hline
Dependent variable & \multicolumn{3}{c}{Ranked state-funded contract} & & \multicolumn{3}{c}{Ranked self-funded contract} \\
                   & \multicolumn{3}{c}{exclusively}                  & & \multicolumn{3}{c}{exclusively} \\ \cline{2-4} \cline{6-8}
 & (1) & (2) & (3) & & (4) & (5) & (6) \\ \hline
Disadvantaged & 0.191$^{***}$ & & 0.194$^{***}$& & -0.021$^{***}$ & &  -0.021$^{***}$\\ 
 & (0.007) & &  (0.007) & & (0.001) & & (0.001)  \\ 
11th-grade GPA (standardized) &  &  0.080$^{***}$ & 0.081$^{***}$ & & & -0.016$^{***}$ & -0.017$^{***}$ \\ 
 &  & (0.002) & (0.002) &&&  (0.001) &  (0.001) \\ \hline
 Mean outcome (non-disadvd.) & 0.649 & 0.649 & 0.649 && 0.027 & 0.027 & 0.027 \\ 
R-squared                   & 0.010 & 0.023 & 0.033 && 0.001 & 0.014 & 0.015 \\ \hline\hline
\multicolumn{8}{p{16.5cm}}{{\it Notes}: The table presents the coefficient of linear regressions of ROL characteristics (such as whether an applicant ranked state-funded contracts exclusively on her ROL (columns (1)--(3)) and whether an applicant ranked self-funded contracts exclusively on her ROL (columns (4)--(6))) on socioeconomic status and academic achievement. The sample is restricted to high-school seniors including $      51,329$ applicants. The regressions include indicators for missing values of standardized 11th-grade GPA ($       9,141$ applicants). Robust standard errors are in parentheses.} \\ 
\multicolumn{8}{p{16.5cm}}{***: p<0.01, **: p<0.05, *: p<0.1.}
\end{tabular}


==> Table_ROLvsStudentCharacteristics_robust.txt <==
\begin{tabular}{l c c c c c c c} \\ \hline\hline
Dependent variable & \multicolumn{3}{c}{Ranked state-funded contract} & & \multicolumn{3}{c}{Ranked self-funded contract} \\
                   & \multicolumn{3}{c}{exclusively}                  & & \multicolumn{3}{c}{exclusively} \\ \cline{2-4} \cline{6-8}
 & (1) & (2) & (3) & & (4) & (5) & (6) \\ \hline
Income (1000 USD) & -0.028$^{***}$ & & & & 0.013$^{***}$ & & \\ 
 & (0.001) & &  & & (0.001)  & &  \\ 
NABC-based SES index & & -0.098$^{***}$ & & & & -0.010$^{***}$ & \\ 
 & & (0.005) & & & & (0.003) & \\ 
Capital & &  & -0.208$^{***}$ & & & &  0.078$^{***}$ \\ 
 & & & (0.002) & & & & (0.002) \\ 
County capital & &  & -0.061$^{***}$ & & & &  0.035$^{***}$ \\ 
 & & & (0.003) & & & & (0.003) \\ 
Town & &  & -0.043$^{***}$ & & & &  0.023$^{***}$ \\ 
 & & & (0.003) & & & & (0.003) \\ 
11th-grade GPA (standardized) &  0.081$^{***}$ &  0.077$^{***}$ & 0.081$^{***}$ & & -0.033$^{***}$ & -0.017$^{***}$ & -0.033$^{***}$ \\ 
 & (0.002) & (0.002) & (0.002) && (0.001) &  (0.001) &  (0.001) \\ \hline
 Mean outcome (non-disadvd.) & 0.500 & 0.500 & 0.500 && 0.192 & 0.192 & 0.192 \\
R-squared                   & 0.057 & 0.088 & 0.056 && 0.055 & 0.145 & 0.053 \\  \hline\hline 
\multicolumn{8}{p{16.5cm}}{{\it Notes}: The table presents the coefficient of linear regressions of ROL characteristics (such as whether an applicant ranked state-funded contracts exclusively on her ROL (columns (1)--(3)) and whether an applicant ranked self-funded contracts exclusively on her ROL (columns (4)--(6))) on socioeconomic status and academic achievement. The sample includes $     108,854$ applicants. The regressions include indicators for missing values of standardized 11th-grade GPA ($      23,043$ applicants), per-capita annual gross income ($       1,920$ applicants), NABC-based SES index ($      24,399$ applicants), and residence ($       1,920$ applicants). The omitted category in columns (3) and (6) is village. Robust standard errors are in parentheses.} \\ 
\multicolumn{8}{p{16.5cm}}{***: p<0.01, **: p<0.05, *: p<0.1.}
\end{tabular}


==> Table_WinnersLosers.txt <==
\begin{tabular}{l S[table-number-alignment = center, table-format = 5.0] S[table-number-alignment = center, table-format = 5.0] S[table-number-alignment = center, table-format = 5.0] S[table-number-alignment = center, table-format = 5.0] S[table-number-alignment = center, table-format = 5.0]} \\ \hline\hline
 & \multicolumn{1}{c}{Benchmark} & & \multicolumn{3}{c}{Alternate algorithms} \\ \cline{4-6}
 & \multicolumn{1}{c}{SR-DA} & \multicolumn{1}{c}{SP-DA} & \multicolumn{1}{c}{1} & \multicolumn{1}{c}{2} & \multicolumn{1}{c}{3} \\ 
 & \multicolumn{1}{c}{(1)} & \multicolumn{1}{c}{(2)} & \multicolumn{1}{c}{(3)} & \multicolumn{1}{c}{(4)} & \multicolumn{1}{c}{(5)} \\ \hline
\multicolumn{6}{l}{A. {\it Number of assigned applicants}}\\ 
Assigned to a contract &        84130 &        84130 &        85575 &        85688 &        85847 \\ 
Assigned to a state-funded contract &        48725 &        48725 &        48710 &        48709 &        48706 \\ 
Assigned to a self-funded contract &        35405 &        35405 &        36865 &        36979 &        37141 \\ 
Assigned to a self-funded, full-time contract &        13321 &        13321 &        14410 &        14418 &        14565  \\ 
\multicolumn{6}{l}{}\\ 
B. {\it Winners} & &            8&         5056 &         4798 &         5283  \\ 
 -- Newly assigned &  &            0&         1969 &         2121 &         2346  \\ 
 -- New program & &            8 &         2168 &         2282 &         2498  \\ 
 -- Same program, preferred financial terms & &            0 &          919 &          395 &          439  \\ 
\multicolumn{6}{l}{}\\ 
C. {\it Losers} &  &            0 &         4570 &         4260 &         4734   \\ 
 -- Newly unassigned & &            0 &          524 &          563 &          629  \\ 
 -- New program & &            0 &          645 &          674 &          762  \\ 
 -- Same program, less preferred financial terms &   &            0 &         3401 &         3023 &         3343 \\ \hline\hline
\multicolumn{6}{p{15.5cm}}{{\it Notes}: The table presents the number of assigned applicants under various stable assignments (Panel A). Panels B and C describe the number of winners and losers from changing the benchmark (\SRDA) to \SPDA and to our alternate algorithms. An applicant is a winner if she is assigned to a contract she ranked higher than her contract in the benchmark assignment. An applicant is a loser if she is assigned to a contract she ranked lower than her assigned contract in the benchmark assignment or if she becomes unassigned. Column (1) shows the benchmark assignment. Column (2) presents the \SPDA assignment. Columns (3)--(5) present our alternate algorithms' assignments.} \\ 
\end{tabular}


==> Table_WinnersLosers2.txt <==
\begin{tabular}{l S[table-number-alignment = center, table-format = 5.0] S[table-number-alignment = center, table-format = 5.0] S[table-number-alignment = center, table-format = 5.0]} \\ \hline\hline
 & \multicolumn{1}{c}{Benchmark} & & \multicolumn{1}{c}{Preference flip} \\
 & \multicolumn{1}{c}{SR-DA} & \multicolumn{1}{c}{SP-DA} & \multicolumn{1}{c}{algorithm} \\ 
 & \multicolumn{1}{c}{(1)} & \multicolumn{1}{c}{(2)} & \multicolumn{1}{c}{(3)} \\ \hline
\multicolumn{4}{l}{A. {\it Number of assigned applicants}}\\ 
Assigned to a contract &        84130 &        84130 &        85575  \\ 
Assigned to a state-funded contract &        48725 &        48725 &        48710 \\ 
Assigned to a self-funded contract &        35405 &        35405 &        36865  \\ 
Assigned to a self-funded, full-time contract &        13321 &        13321 &        14410  \\ 
\multicolumn{4}{l}{}\\ 
B. {\it Winners} & &            8&         5056  \\ 
 -- Newly assigned &  &            0&         1969   \\ 
 -- New program & &            8 &         2168  \\ 
 -- Same program, preferred financial terms & &            0 &          919   \\ 
\multicolumn{4}{l}{}\\ 
C. {\it Losers} &  &            0 &         4570   \\ 
 -- Newly unassigned & &            0 &          524 \\ 
 -- New program & &            0 &          645  \\ 
 -- Same program, less preferred financial terms &   &            0 &         3401 \\ \hline\hline
\multicolumn{4}{p{15.5cm}}{{\it Notes}: The table presents the number of assigned applicants under various stable assignments (Panel A). Panels B and C describe the number of winners and losers from changing the benchmark (\SRDA) to \SPDA and to the preference flip algorithm. An applicant is a winner if she is assigned to a contract she ranked higher than her contract in the benchmark assignment. An applicant is a loser if she is assigned to a contract she ranked lower than her assigned contract in the benchmark assignment or if she becomes unassigned. Column (1) shows the benchmark assignment. Column (2) presents the \SPDA assignment. Column (3) presents the preference flip algorithms' assignment.} \\ 
\end{tabular}


==> arXiv version August 2022/Table_ChoiceSet.txt <==
\begin{tabular}{l S[table-number-alignment = center, table-format = 5.0] S[table-number-alignment = center, table-format = 5.0] S[table-number-alignment = center, table-format = 5.0]} \\ \hline\hline
 & \multicolumn{1}{c}{Total} & \multicolumn{1}{c}{Full-time} & \multicolumn{1}{c}{Part-time} \\  & \multicolumn{1}{c}{(1)} & \multicolumn{1}{c}{(2)} & \multicolumn{1}{c}{(3)} \\ \hline \multicolumn{4}{l}{A. {\it Alternatives}} \\
Number of programs &         2289 &         1357 &          932 \\
\multicolumn{1}{l}{-- state- and self-funded} &         1451 &         1133 &          318 \\
-- state-funded exclusively &          172 &          158  &           14 \\
-- self-funded exclusively &          666 &           66  &          600 \\
Number of alternatives &         3740 &         2490 &         1250 \\
& & & \\
\multicolumn{4}{l}{B. {\it Capacities}} \\
\multicolumn{1}{l}{State-funded and self-funded} &        93999 &        75197 &         18802 \\
 -- state-funded &        47809 &        43084 &          4725 \\
 -- self-funded &        46190 &        32113 &         14077 \\
State-funded exclusively &          917 &          806 &           111 \\
Self-funded exclusively &        16769 &          691 &         16078 \\ \hline 
Total &       111685 &        76694 &         34991 \\ \hline\hline 
\multicolumn{4}{p{9.5cm}}{{\it Notes}: The table presents summary statistics of the applicants' choice set. Panel A presents the number of alternatives by the financial terms. Panel B displays the number of seats by the financial terms.}
\end{tabular}


==> arXiv version August 2022/Table_Comparison_h1.txt <==
\begin{tabular}{l S[table-number-alignment = center-decimal-marker] S[table-number-alignment = center-decimal-marker] S[table-number-alignment = center-decimal-marker]} \\ \hline\hline
 & \multicolumn{1}{c}{Winners} & \multicolumn{1}{c}{Losers} & \multicolumn{1}{c}{p-values: (1)=(2)} \\ 
 & \multicolumn{1}{c}{(1)} & \multicolumn{1}{c}{(2)} & \multicolumn{1}{c}{(3)}  \\ \hline
 Disadvantaged & 0.057 &  0.026 & 0.000 \\ 
 Per-capita annual gross income (1000 USD, 2007 prices) & 9.735 &  10.385 & 0.000 \\ 
 NABC-based SES index & 0.180 &  0.306 & 0.000 \\ 
 Capital & 0.188 &  0.277 & 0.000 \\ 
 County capital & 0.192 &  0.217 & 0.003 \\ 
 Town & 0.329 &  0.298 & 0.001 \\ 
 Village & 0.291 &  0.208 & 0.000 \\ 
 11th-grade GPA (1--5) & 3.473 &  3.704 & 0.000 \\ 
 Female & 0.562 &  0.553 & 0.355 \\ 
\hline Number of applicants & \multicolumn{1}{c}{       5,056} & \multicolumn{1}{c}{       4,570} & \multicolumn{1}{c}{       9,626} \\ \hline\hline 
\multicolumn{4}{p{15.5cm}}{{\it Notes}: The table reports the mean values of characteristics of winners and losers from changing the benchmark (\SRDA) to Algorithm 1. An applicant is a winner if she is assigned to a contract she ranked higher than her contract in the benchmark assignment. An applicant is a loser if she is assigned to a contract she ranked lower than her assigned contract in the benchmark assignment or if she becomes unassigned. Column (3) presents p-values for the equality of mean characteristics of winners and losers.}\end{tabular}


==> arXiv version August 2022/Table_Comparison_h1_2.txt <==
\begin{tabular}{l S[table-number-alignment = center-decimal-marker] S[table-number-alignment = center-decimal-marker] S[table-number-alignment = center-decimal-marker]} \\ \hline\hline
 & \multicolumn{1}{c}{Winners} & \multicolumn{1}{c}{Losers} & \multicolumn{1}{c}{p-values: (1)=(2)} \\ 
 & \multicolumn{1}{c}{(1)} & \multicolumn{1}{c}{(2)} & \multicolumn{1}{c}{(3)}  \\ \hline
 Disadvantaged & 0.057 &  0.026 & 0.000 \\ 
 Per-capita annual gross income (1000 USD, 2007 prices) & 9.735 &  10.385 & 0.000 \\ 
 NABC-based SES index & 0.180 &  0.306 & 0.000 \\ 
 Capital & 0.188 &  0.277 & 0.000 \\ 
 County capital & 0.192 &  0.217 & 0.003 \\ 
 Town & 0.329 &  0.298 & 0.001 \\ 
 Village & 0.291 &  0.208 & 0.000 \\ 
 11th-grade GPA (1--5) & 3.473 &  3.704 & 0.000 \\ 
 Female & 0.562 &  0.553 & 0.355 \\ 
\hline Number of applicants & \multicolumn{1}{c}{       5,056} & \multicolumn{1}{c}{       4,570} & \multicolumn{1}{c}{       9,626} \\ \hline\hline 
\multicolumn{4}{p{15.5cm}}{{\it Notes}: The table reports the mean values of characteristics of winners and losers from changing the benchmark \SRDA to the greedy reject algorithm. An applicant is a winner if she is assigned to a contract she ranked higher than her benchmark assignment. An applicant is a loser if she is assigned to a contract she ranked lower than her assigned contract in the benchmark assignment or if she becomes unassigned. Column (3) presents p-values for the equality of mean characteristics of winners and losers.}\end{tabular}


==> arXiv version August 2022/Table_Comparison_h2.txt <==
\begin{tabular}{l S[table-number-alignment = center-decimal-marker] S[table-number-alignment = center-decimal-marker] S[table-number-alignment = center-decimal-marker]} \\ \hline\hline
 & \multicolumn{1}{c}{Winners} & \multicolumn{1}{c}{Losers} & \multicolumn{1}{c}{p-values: (1)=(2)} \\ 
 & \multicolumn{1}{c}{(1)} & \multicolumn{1}{c}{(2)} & \multicolumn{1}{c}{(3)}  \\ \hline
 Disadvantaged & 0.060 &  0.025 & 0.000 \\ 
 Per-capita annual gross income (1000 USD, 2007 prices) & 9.719 &  10.399 & 0.000 \\ 
 NABC-based SES index & 0.174 &  0.306 & 0.000 \\ 
 Capital & 0.184 &  0.280 & 0.000 \\ 
 County capital & 0.190 &  0.216 & 0.003 \\ 
 Town & 0.330 &  0.293 & 0.000 \\ 
 Village & 0.297 &  0.212 & 0.000 \\ 
 11th-grade GPA (1--5) & 3.475 &  3.690 & 0.000 \\ 
 Female & 0.571 &  0.552 & 0.076 \\ 
\hline Number of applicants & \multicolumn{1}{c}{       4,798} & \multicolumn{1}{c}{       4,260} & \multicolumn{1}{c}{       9,058} \\ \hline\hline 
\multicolumn{4}{p{15.5cm}}{{\it Notes}: The table reports the mean values of characteristics of winners and losers from changing the benchmark (\SRDA) to Algorithm 2. An applicant is a winner if she is assigned to a contract she ranked higher than her contract in the benchmark assignment. An applicant is a loser if she is assigned to a contract she ranked lower than her assigned contract in the benchmark assignment or if she becomes unassigned. Column (3) presents p-values for the equality of mean characteristics of winners and losers.}\end{tabular}


==> arXiv version August 2022/Table_Comparison_h2_2.txt <==
\begin{tabular}{l S[table-number-alignment = center-decimal-marker] S[table-number-alignment = center-decimal-marker] S[table-number-alignment = center-decimal-marker]} \\ \hline\hline
 & \multicolumn{1}{c}{Winners} & \multicolumn{1}{c}{Losers} & \multicolumn{1}{c}{p-values: (1)=(2)} \\ 
 & \multicolumn{1}{c}{(1)} & \multicolumn{1}{c}{(2)} & \multicolumn{1}{c}{(3)}  \\ \hline
 Disadvantaged & 0.060 &  0.025 & 0.000 \\ 
 Per-capita annual gross income (1000 USD, 2007 prices) & 9.719 &  10.399 & 0.000 \\ 
 NABC-based SES index & 0.174 &  0.306 & 0.000 \\ 
 Capital & 0.184 &  0.280 & 0.000 \\ 
 County capital & 0.190 &  0.216 & 0.003 \\ 
 Town & 0.330 &  0.293 & 0.000 \\ 
 Village & 0.297 &  0.212 & 0.000 \\ 
 11th-grade GPA (1--5) & 3.475 &  3.690 & 0.000 \\ 
 Female & 0.571 &  0.552 & 0.076 \\ 
\hline Number of applicants & \multicolumn{1}{c}{       4,798} & \multicolumn{1}{c}{       4,260} & \multicolumn{1}{c}{       9,058} \\ \hline\hline 
\multicolumn{4}{p{15.5cm}}{{\it Notes}: The table reports the mean values of characteristics of winners and losers from changing the benchmark \SRDA to the preference flip algorithm. An applicant is a winner if she is assigned to a contract she ranked higher than her benchmark assignment. An applicant is a loser if she is assigned to a contract she ranked lower than her assigned contract in the benchmark assignment or if she becomes unassigned. Column (3) presents p-values for the equality of mean characteristics of winners and losers.}
\end{tabular}


==> arXiv version August 2022/Table_Comparison_h3.txt <==
\begin{tabular}{l S[table-number-alignment = center-decimal-marker] S[table-number-alignment = center-decimal-marker] S[table-number-alignment = center-decimal-marker]} \\ \hline\hline
 & \multicolumn{1}{c}{Winners} & \multicolumn{1}{c}{Losers} & \multicolumn{1}{c}{p-values: (1)=(2)} \\ 
 & \multicolumn{1}{c}{(1)} & \multicolumn{1}{c}{(2)} & \multicolumn{1}{c}{(3)}  \\ \hline
 Disadvantaged & 0.061 &  0.026 & 0.000 \\ 
 Per-capita annual gross income (1000 USD, 2007 prices) & 9.718 &  10.413 & 0.000 \\ 
 NABC-based SES index & 0.177 &  0.305 & 0.000 \\ 
 Capital & 0.183 &  0.282 & 0.000 \\ 
 County capital & 0.191 &  0.214 & 0.005 \\ 
 Town & 0.331 &  0.297 & 0.000 \\ 
 Village & 0.295 &  0.207 & 0.000 \\ 
 11th-grade GPA (1--5) & 3.483 &  3.689 & 0.000 \\ 
 Female & 0.570 &  0.556 & 0.160 \\ 
\hline Number of applicants & \multicolumn{1}{c}{       5,283} & \multicolumn{1}{c}{       4,734} & \multicolumn{1}{c}{      10,017} \\ \hline\hline 
\multicolumn{4}{p{15.5cm}}{{\it Notes}: The table reports the mean values of characteristics of winners and losers from changing the benchmark (\SRDA) to the combined algorithm. An applicant is a winner if she is assigned to a contract she ranked higher than her contract in the benchmark assignment. An applicant is a loser if she is assigned to a contract she ranked lower than her assigned contract in the benchmark assignment or if she becomes unassigned. Column (3) presents p-values for the equality of mean characteristics of winners and losers.}
\end{tabular}


==> arXiv version August 2022/Table_Comparison_h3_2.txt <==
\begin{tabular}{l S[table-number-alignment = center-decimal-marker] S[table-number-alignment = center-decimal-marker] S[table-number-alignment = center-decimal-marker]} \\ \hline\hline
 & \multicolumn{1}{c}{Winners} & \multicolumn{1}{c}{Losers} & \multicolumn{1}{c}{p-values: (1)=(2)} \\ 
 & \multicolumn{1}{c}{(1)} & \multicolumn{1}{c}{(2)} & \multicolumn{1}{c}{(3)}  \\ \hline
 Disadvantaged & 0.061 &  0.026 & 0.000 \\ 
 Per-capita annual gross income (1000 USD, 2007 prices) & 9.718 &  10.413 & 0.000 \\ 
 NABC-based SES index & 0.177 &  0.305 & 0.000 \\ 
 Capital & 0.183 &  0.282 & 0.000 \\ 
 County capital & 0.191 &  0.214 & 0.005 \\ 
 Town & 0.331 &  0.297 & 0.000 \\ 
 Village & 0.295 &  0.207 & 0.000 \\ 
 11th-grade GPA (1--5) & 3.483 &  3.689 & 0.000 \\ 
 Female & 0.570 &  0.556 & 0.160 \\ 
\hline Number of applicants & \multicolumn{1}{c}{       5,283} & \multicolumn{1}{c}{       4,734} & \multicolumn{1}{c}{      10,017} \\ \hline\hline 
\multicolumn{4}{p{15.5cm}}{{\it Notes}: The table reports the mean values of characteristics of winners and losers from changing the benchmark \SRDA to the combined algorithm. An applicant is a winner if she is assigned to a contract she ranked higher than her benchmark assignment. An applicant is a loser if she is assigned to a contract she ranked lower than her assigned contract in the benchmark assignment or if she becomes unassigned. Column (3) presents p-values for the equality of mean characteristics of winners and losers.}
\end{tabular}


==> arXiv version August 2022/Table_MPvsStudentCharacteristics.txt <==
\begin{tabular}{l c c c c c c c} \\ \hline\hline
Dependent variable & \multicolumn{3}{c}{Same study program} & & \multicolumn{3}{c}{Same study program consecutively} \\
                   & \multicolumn{3}{c}{consecutively}                  & & \multicolumn{3}{c}{on the top of the ROL} \\ \cline{2-4} \cline{6-8}
 & (1) & (2) & (3) & & (4) & (5) & (6) \\ \hline
Disadvantaged & -0.075$^{***}$ & & -0.075$^{***}$& & -0.057$^{***}$ & &  -0.056$^{***}$\\ 
 & (0.004) & &  (0.004) & & (0.004) & & (0.004)  \\ 
11th-grade GPA (standardized) &  &  -0.034$^{***}$ & -0.034$^{***}$ & & & -0.027$^{***}$ & -0.027$^{***}$ \\ 
 &  & (0.001) & (0.001) &&&  (0.001) &  (0.001) \\ \hline
 Mean outcome (non-disadvd.) & 0.158 & 0.158 & 0.158 && 0.119 & 0.119 & 0.119 \\ 
R-squared                   & 0.002 & 0.007 & 0.009 && 0.001 & 0.006 & 0.007 \\ \hline\hline
\multicolumn{8}{p{16.5cm}}{{\it Notes}: The table presents the coefficient of linear regressions of ROL characteristics (such as whether an applicant ranked the same study program consecutively (columns (1)--(3)) and whether an applicant ranked the same study program consecutively on the top of the ROL (columns (4)--(6))) on socioeconomic status and academic achievement. The sample includes $     108,854$ applicants. The regressions include indicators for missing values of standardized 11th-grade GPA ($      23,043$ applicants). Robust standard errors are in parentheses.} \\ 
\multicolumn{8}{p{16.5cm}}{***: p<0.01, **: p<0.05, *: p<0.1.}
\end{tabular}


==> arXiv version August 2022/Table_MPvsStudentCharacteristics_HSS.txt <==
\begin{tabular}{l c c c c c c c} \\ \hline\hline
Dependent variable & \multicolumn{3}{c}{Ranked state-funded contract} & & \multicolumn{3}{c}{Ranked self-funded contract} \\
                   & \multicolumn{3}{c}{exclusively}                  & & \multicolumn{3}{c}{exclusively} \\ \cline{2-4} \cline{6-8}
 & (1) & (2) & (3) & & (4) & (5) & (6) \\ \hline
Disadvantaged & -0.087$^{***}$ & & -0.089$^{***}$& & -0.062$^{***}$ & &  -0.064$^{***}$\\ 
 & (0.005) & &  (0.005) & & (0.004) & & (0.004)  \\ 
11th-grade GPA (standardized) &  &  -0.041$^{***}$ & -0.042$^{***}$ & & & -0.031$^{***}$ & -0.032$^{***}$ \\ 
 &  & (0.002) & (0.002) &&&  (0.002) &  (0.002) \\ \hline
 Mean outcome (non-disadvd.) & 0.154 & 0.154 & 0.154 && 0.111 & 0.111 & 0.111 \\ 
R-squared                   & 0.004 & 0.011 & 0.015 && 0.003 & 0.008 & 0.011 \\ \hline\hline
\multicolumn{8}{p{16.5cm}}{{\it Notes}: The table presents the coefficient of linear regressions of ROL characteristics (such as whether an applicant ranked state-funded contracts exclusively on her ROL (columns (1)--(3)) and whether an applicant ranked self-funded contracts exclusively on her ROL (columns (4)--(6))) on socioeconomic status and academic achievement. The sample is restricted to high-school seniors including $      51,329$ applicants. The regressions include indicators for missing values of standardized 11th-grade GPA ($       9,141$ applicants). Robust standard errors are in parentheses.} \\ 
\multicolumn{8}{p{16.5cm}}{***: p<0.01, **: p<0.05, *: p<0.1.}
\end{tabular}


==> arXiv version August 2022/Table_MPvsStudentCharacteristics_robust.txt <==
\begin{tabular}{l c c c c c c c} \\ \hline\hline
Dependent variable & \multicolumn{3}{c}{Same study program} & & \multicolumn{3}{c}{Same study program consecutively} \\
                   & \multicolumn{3}{c}{consecutively}                  & & \multicolumn{3}{c}{on the top of the ROL} \\ \cline{2-4} \cline{6-8}
 & (1) & (2) & (3) & & (4) & (5) & (6) \\ \hline
Per-capita annual gross income (1000 USD, 2007 prices) & 0.009$^{***}$ & & & & 0.009$^{***}$ & & \\ 
 & (0.000) & &  & & (0.000)  & &  \\ 
NABC-based SES index & & 0.061$^{***}$ & & & & 0.044$^{***}$ & \\ 
 & & (0.004) & & & & (0.003) & \\ 
Capital & &  & 0.073$^{***}$ & & & &  0.050$^{***}$ \\ 
 & & & (0.004) & & & & (0.004) \\ 
County capital & &  & 0.014$^{***}$ & & & &  0.014$^{***}$ \\ 
 & & & (0.003) & & & & (0.003) \\ 
Town & &  & 0.010$^{***}$ & & & &  0.007$^{***}$ \\ 
 & & & (0.002) & & & & (0.002) \\ 
11th-grade GPA (standardized) &  -0.035$^{***}$ &  -0.041$^{***}$ & -0.035$^{***}$ & & -0.028$^{***}$ & -0.031$^{***}$ & -0.028$^{***}$ \\ 
 & (0.001) & (0.001) & (0.001) && (0.001) &  (0.001) &  (0.001) \\ \hline
R-squared                   & 0.011 & 0.010 & 0.013 && 0.010 & 0.008 & 0.009 \\  \hline\hline 
\multicolumn{8}{p{20.5cm}}{{\it Notes}: The table presents the coefficient of linear regressions of ROL characteristics (such as whether an applicant ranked the same study program consecutively (columns (1)--(3)) and whether an applicant ranked the same study program consecutively on the top of the ROL (columns (4)--(6))) on socioeconomic status and academic achievement. The sample includes $     108,854$ applicants. The regressions include indicators for missing values of standardized 11th-grade GPA ($      23,043$ applicants), per-capita annual gross income ($       1,920$ applicants), NABC-based SES index ($      24,399$ applicants), and residence ($       1,920$ applicants). The omitted category in columns (3) and (6) is village. Robust standard errors are in parentheses.} \\ 
\multicolumn{8}{p{16.5cm}}{***: p<0.01, **: p<0.05, *: p<0.1.}
\end{tabular}


==> arXiv version August 2022/Table_Mobility_h1.txt <==
\begin{tabular}{l c c c c c c c c} \\ \hline\hline
 & \multicolumn{2}{c}{Mover} & & \multicolumn{2}{c}{Assigned to periphery} & & \multicolumn{2}{c}{Moved to capital} \\ \cline{2-3} \cline{5-6} \cline{8-9}
& \multicolumn{1}{c}{\SRDA} & \multicolumn{1}{c}{GRA} & & \multicolumn{1}{c}{\SRDA} & \multicolumn{1}{c}{GRA} & & \multicolumn{1}{c}{\SRDA} & \multicolumn{1}{c}{GRA} \\ 
 & \multicolumn{1}{c}{(1)} & \multicolumn{1}{c}{(2)} & & \multicolumn{1}{c}{(3)} & \multicolumn{1}{c}{(4)} & & \multicolumn{1}{c}{(5)} & \multicolumn{1}{c}{(6)}\\ \hline
\multicolumn{9}{l}{A. {\it Total}} \\ 
All assigned applicants &       51,221 &       52,249 & &       47,845 &       48,876 & &       22,444 &       22,804 \\ 
\multicolumn{9}{l}{} \\ 
\multicolumn{9}{l}{B. {\it Winners}} \\
Newly assigned (N=       1,969) & -- &        1,249 & & -- &        1,362 & & -- &          402 \\
New program (N=       2,168) &        1,379 &        1,415 & &        1,323 &        1,147 & &          521 &          660 \\
\multicolumn{9}{l}{} \\
\multicolumn{9}{l}{C. {\it Losers}} \\
Newly unassigned (N=         524) &          279 & -- & &          226 & -- & &          143 & -- \\
New program (N=         645) &          348 &          370 & &          256 &          327 & &          191 &          153 \\ \hline\hline 
\multicolumn{9}{p{16cm}}{{\it Notes}: The table presents the number of movers (i.e., applicants whose assigned study program is not located in the county where they reside), of applicants assigned to the periphery (i.e., not to the capital), and of applicants who moved to the capital (i.e., applicants who get assigned to a study program in the capital but do not reside there) in the Algorithm 1 and benchmark (\SRDA) assigments. Panel A presents the total number of applicants with these characteristics. Panels B and C focus on winners and losers who are assigned to a different study program.}\end{tabular}


==> arXiv version August 2022/Table_Mobility_h1_2.txt <==
\begin{tabular}{l c c c c c c c c} \\ \hline\hline
 & \multicolumn{2}{c}{Mover} & & \multicolumn{2}{c}{Assigned to periphery} & & \multicolumn{2}{c}{Moved to capital} \\ \cline{2-3} \cline{5-6} \cline{8-9}
& \multicolumn{1}{c}{\SRDA} & \multicolumn{1}{c}{GRA} & & \multicolumn{1}{c}{\SRDA} & \multicolumn{1}{c}{GRA} & & \multicolumn{1}{c}{\SRDA} & \multicolumn{1}{c}{GRA} \\ 
 & \multicolumn{1}{c}{(1)} & \multicolumn{1}{c}{(2)} & & \multicolumn{1}{c}{(3)} & \multicolumn{1}{c}{(4)} & & \multicolumn{1}{c}{(5)} & \multicolumn{1}{c}{(6)}\\ \hline
\multicolumn{9}{l}{A. {\it Total}} \\ 
All assigned applicants &       51,221 &       52,249 & &       47,845 &       48,876 & &       22,444 &       22,804 \\ 
\multicolumn{9}{l}{} \\ 
\multicolumn{9}{l}{B. {\it Winners}} \\
Newly assigned (N=       1,969) & -- &        1,249 & & -- &        1,362 & & -- &          402 \\
New program (N=       2,168) &        1,379 &        1,415 & &        1,323 &        1,147 & &          521 &          660 \\
\multicolumn{9}{l}{} \\
\multicolumn{9}{l}{C. {\it Losers}} \\
Newly unassigned (N=         524) &          279 & -- & &          226 & -- & &          143 & -- \\
New program (N=         645) &          348 &          370 & &          256 &          327 & &          191 &          153 \\ \hline\hline 
\multicolumn{9}{p{16cm}}{{\it Notes}: The table presents the number of movers (i.e., applicants whose assigned study program is not located in the county where they reside), of applicants assigned to the periphery (i.e., not to the capital), and of applicants who moved to the capital (i.e., applicants who get assigned to a study program in the capital but do not reside there) under the greedy reject algorithm (GRA) and in the benchmark \SRDA assignments. Panel A presents the total number of applicants with these characteristics. Panels B and C focus on winners and losers who are assigned to a different study program.}\end{tabular}


==> arXiv version August 2022/Table_Mobility_h2.txt <==
\begin{tabular}{l c c c c c c c c} \\ \hline\hline
 & \multicolumn{2}{c}{Mover} & & \multicolumn{2}{c}{Assigned to periphery} & & \multicolumn{2}{c}{Moved to capital} \\ \cline{2-3} \cline{5-6} \cline{8-9}
& \multicolumn{1}{c}{\SRDA} & \multicolumn{1}{c}{PFA} & & \multicolumn{1}{c}{\SRDA} & \multicolumn{1}{c}{PFA} & & \multicolumn{1}{c}{\SRDA} & \multicolumn{1}{c}{PFA} \\ 
 & \multicolumn{1}{c}{(1)} & \multicolumn{1}{c}{(2)} & & \multicolumn{1}{c}{(3)} & \multicolumn{1}{c}{(4)} & & \multicolumn{1}{c}{(5)} & \multicolumn{1}{c}{(6)}\\ \hline
\multicolumn{9}{l}{A. {\it Total}} \\ 
All assigned applicants &       51,221 &       52,315 & &       47,845 &       48,955 & &       22,444 &       22,825 \\ 
\multicolumn{9}{l}{} \\ 
\multicolumn{9}{l}{B. {\it Winners}} \\
Newly assigned (N=       2,121) & -- &        1,330 & & -- &        1,460 & & -- &          435 \\
New program (N=       2,282) &        1,446 &        1,494 & &        1,402 &        1,211 & &          539 &          694 \\
\multicolumn{9}{l}{} \\
\multicolumn{9}{l}{C. {\it Losers}} \\
Newly unassigned (N=         563) &          311 & -- & &          233 & -- & &          167 & -- \\
New program (N=         674) &          376 &          403 & &          265 &          339 & &          209 &          167 \\ \hline\hline 
\multicolumn{9}{p{16cm}}{{\it Notes}: The table presents the number of movers (i.e., applicants whose assigned study program is not located in the county where they reside), of applicants assigned to the periphery (i.e., not to the capital), and of applicants who moved to the capital (i.e., applicants who get assigned to a study program in the capital but do not reside there) in the Algorithm 2 and benchmark (\SRDA) assigments. Panel A presents the total number of applicants with these characteristics. Panels B and C focus on winners and losers who are assigned to a different study program.}\end{tabular}


==> arXiv version August 2022/Table_Mobility_h2_2.txt <==
\begin{tabular}{l c c c c c c c c} \\ \hline\hline
 & \multicolumn{2}{c}{Mover} & & \multicolumn{2}{c}{Assigned to periphery} & & \multicolumn{2}{c}{Moved to capital} \\ \cline{2-3} \cline{5-6} \cline{8-9}
& \multicolumn{1}{c}{\SRDA} & \multicolumn{1}{c}{PFA} & & \multicolumn{1}{c}{\SRDA} & \multicolumn{1}{c}{PFA} & & \multicolumn{1}{c}{\SRDA} & \multicolumn{1}{c}{PFA} \\ 
 & \multicolumn{1}{c}{(1)} & \multicolumn{1}{c}{(2)} & & \multicolumn{1}{c}{(3)} & \multicolumn{1}{c}{(4)} & & \multicolumn{1}{c}{(5)} & \multicolumn{1}{c}{(6)}\\ \hline
\multicolumn{9}{l}{A. {\it Total}} \\ 
All assigned applicants &       51,221 &       52,315 & &       47,845 &       48,955 & &       22,444 &       22,825 \\ 
\multicolumn{9}{l}{} \\ 
\multicolumn{9}{l}{B. {\it Winners}} \\
Newly assigned (N=       2,121) & -- &        1,330 & & -- &        1,460 & & -- &          435 \\
New program (N=       2,282) &        1,446 &        1,494 & &        1,402 &        1,211 & &          539 &          694 \\
\multicolumn{9}{l}{} \\
\multicolumn{9}{l}{C. {\it Losers}} \\
Newly unassigned (N=         563) &          311 & -- & &          233 & -- & &          167 & -- \\
New program (N=         674) &          376 &          403 & &          265 &          339 & &          209 &          167 \\ \hline\hline 
\multicolumn{9}{p{16cm}}{{\it Notes}: The table presents the number of movers (i.e., applicants whose assigned study program is not located in the county where they reside), of applicants assigned to the periphery (i.e., not to the capital), and of applicants who moved to the capital (i.e., applicants who get assigned to a study program in the capital but do not reside there) under the preference flip algorithm (PFA) and in the benchmark \SRDA assignments. Panel A presents the total number of applicants with these characteristics. Panels B and C focus on winners and losers who are assigned to a different study program.}\end{tabular}


==> arXiv version August 2022/Table_Mobility_h3.txt <==
\begin{tabular}{l c c c c c c c c} \\ \hline\hline
 & \multicolumn{2}{c}{Mover} & & \multicolumn{2}{c}{Assigned to periphery} & & \multicolumn{2}{c}{Moved to capital} \\ \cline{2-3} \cline{5-6} \cline{8-9}
& \multicolumn{1}{c}{\SRDA} & \multicolumn{1}{c}{CA} & & \multicolumn{1}{c}{\SRDA} & \multicolumn{1}{c}{CA} & & \multicolumn{1}{c}{\SRDA} & \multicolumn{1}{c}{CA} \\ 
 & \multicolumn{1}{c}{(1)} & \multicolumn{1}{c}{(2)} & & \multicolumn{1}{c}{(3)} & \multicolumn{1}{c}{(4)} & & \multicolumn{1}{c}{(5)} & \multicolumn{1}{c}{(6)}\\ \hline
\multicolumn{9}{l}{A. {\it Total}} \\ 
All assigned applicants &       51,221 &       52,415 & &       47,845 &       49,073 & &       22,444 &       22,851 \\ 
\multicolumn{9}{l}{} \\ 
\multicolumn{9}{l}{B. {\it Winners}} \\
Newly assigned (N=       2,346) & -- &        1,463 & & -- &        1,620 & & -- &          472 \\
New program (N=       2,498) &        1,582 &        1,624 & &        1,526 &        1,316 & &          602 &          769 \\
\multicolumn{9}{l}{} \\
\multicolumn{9}{l}{C. {\it Losers}} \\
Newly unassigned (N=         629) &          341 & -- & &          265 & -- & &          183 & -- \\
New program (N=         762) &          419 &          449 & &          294 &          377 & &          232 &          183 \\ \hline\hline 
\multicolumn{9}{p{16cm}}{{\it Notes}: The table presents the number of movers (i.e., applicants whose assigned study program is not located in the county where they reside), of applicants assigned to the periphery (i.e., not to the capital), and of applicants who moved to the capital (i.e., applicants who get assigned to a study program in the capital but do not reside there) in the Algorithm 3 and benchmark (\SRDA) assigments. Panel A presents the total number of applicants with these characteristics. Panels B and C focus on winners and losers who are assigned to a different study program.}\end{tabular}


==> arXiv version August 2022/Table_Mobility_h3_2.txt <==
\begin{tabular}{l c c c c c c c c} \\ \hline\hline
 & \multicolumn{2}{c}{Mover} & & \multicolumn{2}{c}{Assigned to periphery} & & \multicolumn{2}{c}{Moved to capital} \\ \cline{2-3} \cline{5-6} \cline{8-9}
& \multicolumn{1}{c}{\SRDA} & \multicolumn{1}{c}{CA} & & \multicolumn{1}{c}{\SRDA} & \multicolumn{1}{c}{CA} & & \multicolumn{1}{c}{\SRDA} & \multicolumn{1}{c}{CA} \\ 
 & \multicolumn{1}{c}{(1)} & \multicolumn{1}{c}{(2)} & & \multicolumn{1}{c}{(3)} & \multicolumn{1}{c}{(4)} & & \multicolumn{1}{c}{(5)} & \multicolumn{1}{c}{(6)}\\ \hline
\multicolumn{9}{l}{A. {\it Total}} \\ 
All assigned applicants &       51,221 &       52,415 & &       47,845 &       49,073 & &       22,444 &       22,851 \\ 
\multicolumn{9}{l}{} \\ 
\multicolumn{9}{l}{B. {\it Winners}} \\
Newly assigned (N=       2,346) & -- &        1,463 & & -- &        1,620 & & -- &          472 \\
New program (N=       2,498) &        1,582 &        1,624 & &        1,526 &        1,316 & &          602 &          769 \\
\multicolumn{9}{l}{} \\
\multicolumn{9}{l}{C. {\it Losers}} \\
Newly unassigned (N=         629) &          341 & -- & &          265 & -- & &          183 & -- \\
New program (N=         762) &          419 &          449 & &          294 &          377 & &          232 &          183 \\ \hline\hline 
\multicolumn{9}{p{16cm}}{{\it Notes}: The table presents the number of movers (i.e., applicants whose assigned study program is not located in the county where they reside), of applicants assigned to the periphery (i.e., not to the capital), and of applicants who moved to the capital (i.e., applicants who get assigned to a study program in the capital but do not reside there) under the combined algorithm and in the benchmark \SRDA assignments. Panel A presents the total number of applicants with these characteristics. Panels B and C focus on winners and losers who are assigned to a different study program.}\end{tabular}


==> arXiv version August 2022/Table_ROLDescriptives.txt <==
\begin{tabular}{l S[table-number-alignment = center-decimal-marker] S[table-number-alignment = center-decimal-marker] S[table-number-alignment = center-decimal-marker] S[table-number-alignment = center-decimal-marker]} \\ \hline\hline
 & \multicolumn{1}{c}{{\parbox{2.1cm}{\centering All applicants (\%)}}} & \multicolumn{1}{c}{{\parbox{2.1cm}{\centering Non-disadvantaged (\%)}}} & \multicolumn{1}{c}{{\parbox{2.1cm}{\centering Disadvantaged (\%)}}} & \multicolumn{1}{c}{{\parbox{2.1cm}{\centering p-value ((2)=(3))}}} \\ 
 & \multicolumn{1}{c}{(1)} & \multicolumn{1}{c}{(2)} & \multicolumn{1}{c}{(3)} & \multicolumn{1}{c}{(4)} \\ \hline
 \multicolumn{5}{l}{A. {\it Preference for funding}} \\ 
 {\parbox{6.5cm}{State-funded contract exclusively}} & 51.4 & 50.0 & 79.4 &  0.00 \\ 
 {\parbox{6.5cm}{Self-funded contract exclusively}} & 18.5 & 19.2 &  2.0 &  0.00 \\ 
 \multicolumn{5}{c}{} \\ 
 \multicolumn{5}{l}{B. {\it Preference for study characteristics}} \\ 
 {\parbox{6.5cm}{Single field of study}} & 54.9 & 55.6 & 40.1 &  0.00 \\ 
 {\parbox{6.5cm}{Single major}} & 29.6 & 30.3 & 15.5 &  0.00 \\ 
 {\parbox{6.5cm}{Same study program consequtively}} & 15.5 & 15.8 &  8.3 &  0.00 \\ 
 {\parbox{6.5cm}{Same study program consequtively on the top of the ROL}} & 11.6 & 11.9 &  6.2 &  0.00 \\ 
 \multicolumn{5}{c}{} \\ 
 \multicolumn{5}{l}{C. {\it Preference for institution characteristics}} \\ 
 {\parbox{6.5cm}{Single program location}} & 49.4 & 50.0 & 36.6 &  0.00 \\ 
 {\parbox{6.5cm}{Single university}} & 35.0 & 35.4 & 27.4 &  0.00 \\ 
 {\parbox{6.5cm}{Single faculty}} & 26.3 & 26.9 & 15.3 &  0.00 \\ 
\hline \multicolumn{1}{l}{\# of applicants} & \multicolumn{1}{c}{     108,854} & \multicolumn{1}{c}{     103,840} & \multicolumn{1}{c}{       5,014} & \\ 
\hline\hline \multicolumn{5}{p{17cm}}{{\it Notes}: The table reports summary statistics on applicants' ROL. Panel A shows the share of applicants who rank state-funded (self-funded) contracts exclusively. Panel B shows the share of applicants who rank exclusively contracts in a single field of study, and in a single major. Panel B also shows the share of applicants who rank the same study program with state-funding and self-funding consequtively, and who rank the same study program with state-funding and self-funding consequtively on the top of the ROL. Panel C shows the share of applicants who rank exclusively contracts that are in the same settlement (single location), at a single university (single university), and at a single faculty of a university (single university). Column (1) presents these shares for all applicants, and columns (2) and (3) report these shares for non-disadvantaged and disadvantaged applicants, respectively. We test whether these shares differ between disadvantaged and non-disadvantaged applicants. Column (4) reports the corresponding p-values.}\end{tabular}


==> arXiv version August 2022/Table_ROLDescriptives2.txt <==
\begin{tabular}{l S[table-number-alignment = center-decimal-marker] S[table-number-alignment = center-decimal-marker] S[table-number-alignment = center-decimal-marker] S[table-number-alignment = center-decimal-marker]} \\ \hline\hline
 & \multicolumn{1}{c}{{\parbox{2.1cm}{\centering All applicants (\%)}}} & \multicolumn{1}{c}{{\parbox{2.1cm}{\centering Non-disadvantaged (\%)}}} & \multicolumn{1}{c}{{\parbox{2.1cm}{\centering Disadvantaged (\%)}}} & \multicolumn{1}{c}{{\parbox{2.1cm}{\centering p-value ((2)=(3))}}} \\ 
 & \multicolumn{1}{c}{(1)} & \multicolumn{1}{c}{(2)} & \multicolumn{1}{c}{(3)} & \multicolumn{1}{c}{(4)} \\ \hline
 \multicolumn{5}{l}{A. {\it Preference for funding}} \\ 
 {\parbox{6.5cm}{State-funded contract exclusively}} & 51.4 & 50.0 & 79.4 &  0.00 \\ 
 {\parbox{6.5cm}{Self-funded contract exclusively}} & 18.5 & 19.2 &  2.0 &  0.00 \\ 
 {\parbox{6.5cm}{State- and self-funded contracts}} & 30.1 & 30.8 &  18.6 &  0.00 \\  
 {\parbox{6.5cm}{Same study program consecutively}} & 15.5 & 15.8 &  8.3 &  0.00 \\ 
 {\parbox{6.5cm}{Same study program consecutively on the top of the ROL}} & 11.6 & 11.9 &  6.2 &  0.00 \\ 
 \multicolumn{5}{c}{} \\ 
 \multicolumn{5}{l}{B. {\it Preference for program characteristics}} \\ 
 {\parbox{6.5cm}{Single program location}} & 49.4 & 50.0 & 36.6 &  0.00 \\ 
 {\parbox{6.5cm}{Single university}} & 35.0 & 35.4 & 27.4 &  0.00 \\ 
 {\parbox{6.5cm}{Single faculty}} & 26.3 & 26.9 & 15.3 &  0.00 \\ 
 {\parbox{6.5cm}{Single field of study}} & 54.9 & 55.6 & 40.1 &  0.00 \\ 
 {\parbox{6.5cm}{Single major}} & 29.6 & 30.3 & 15.5 &  0.00 \\ 
\hline \multicolumn{1}{l}{\# of applicants} & \multicolumn{1}{c}{     108,854} & \multicolumn{1}{c}{     103,840} & \multicolumn{1}{c}{       5,014} & \\ 
\hline\hline \multicolumn{5}{p{17cm}}{{\it Notes}: The table reports summary statistics on applicants' ROL. Panel A focuses on preference for funding. Specifically, Panel A shows the share of applicants who rank state-funded (self-funded) contracts exclusively, the share of students who both rank state-funded and self-funded contracts, and the share of applicants who rank the same study program with state-funding and self-funding consecutively, and who rank the same study program with state-funding and self-funding consecutively on the top of the ROL. Panel B focuses on preference for program characteristics. Specifically, Panel B shows the share of applicants who rank exclusively contracts that are in the same settlement (single program location), at a single university (single university), and at a single faculty of a university (single university), and the share of applicants who rank exclusively contracts in a single field of study, and in a single major. Column (1) presents these shares for all applicants, and columns (2) and (3) report these shares for non-disadvantaged and disadvantaged applicants, respectively. We test whether these shares differ between disadvantaged and non-disadvantaged applicants. Column (4) reports the corresponding p-values.}\end{tabular}


==> arXiv version August 2022/Table_ROLvsStudentCharacteristics.txt <==
\begin{tabular}{l c c c c c c c} \\ \hline\hline
Dependent variable & \multicolumn{3}{c}{Ranked state-funded contract} & & \multicolumn{3}{c}{Ranked self-funded contract} \\
                   & \multicolumn{3}{c}{exclusively}                  & & \multicolumn{3}{c}{exclusively} \\ \cline{2-4} \cline{6-8}
 & (1) & (2) & (3) & & (4) & (5) & (6) \\ \hline
Disadvantaged & 0.294$^{***}$ & & 0.277$^{***}$& & -0.172$^{***}$ & &  -0.152$^{***}$\\ 
 & (0.006) & &  (0.006) & & (0.002) & & (0.002)  \\ 
11th-grade GPA (standardized) &  &  0.079$^{***}$ & 0.079$^{***}$ & & & -0.032$^{***}$ & -0.032$^{***}$ \\ 
 &  & (0.002) & (0.002) &&&  (0.001) &  (0.001) \\ \hline
 Mean outcome (non-disadvd.) & 0.500 & 0.500 & 0.500 && 0.192 & 0.192 & 0.192 \\ 
R-squared                   & 0.015 & 0.035 & 0.049 && 0.009 & 0.047 & 0.054 \\ \hline\hline
\multicolumn{8}{p{16.5cm}}{{\it Notes}: The table presents the coefficient of linear regressions of ROL characteristics (such as whether an applicant ranked state-funded contracts exclusively on her ROL (columns (1)--(3)) and whether an applicant ranked self-funded contracts exclusively on her ROL (columns (4)--(6))) on socioeconomic status and academic achievement. The sample includes $     108,854$ applicants. The regressions include indicators for missing values of standardized 11th-grade GPA ($      23,043$ applicants). Robust standard errors are in parentheses.} \\ 
\multicolumn{8}{p{16.5cm}}{***: p<0.01, **: p<0.05, *: p<0.1.}
\end{tabular}


==> arXiv version August 2022/Table_ROLvsStudentCharacteristics_HSS.txt <==
\begin{tabular}{l c c c c c c c} \\ \hline\hline
Dependent variable & \multicolumn{3}{c}{Ranked state-funded contract} & & \multicolumn{3}{c}{Ranked self-funded contract} \\
                   & \multicolumn{3}{c}{exclusively}                  & & \multicolumn{3}{c}{exclusively} \\ \cline{2-4} \cline{6-8}
 & (1) & (2) & (3) & & (4) & (5) & (6) \\ \hline
Disadvantaged & 0.191$^{***}$ & & 0.194$^{***}$& & -0.021$^{***}$ & &  -0.021$^{***}$\\ 
 & (0.007) & &  (0.007) & & (0.001) & & (0.001)  \\ 
11th-grade GPA (standardized) &  &  0.080$^{***}$ & 0.081$^{***}$ & & & -0.016$^{***}$ & -0.017$^{***}$ \\ 
 &  & (0.002) & (0.002) &&&  (0.001) &  (0.001) \\ \hline
 Mean outcome (non-disadvd.) & 0.649 & 0.649 & 0.649 && 0.027 & 0.027 & 0.027 \\ 
R-squared                   & 0.010 & 0.023 & 0.033 && 0.001 & 0.014 & 0.015 \\ \hline\hline
\multicolumn{8}{p{16.5cm}}{{\it Notes}: The table presents the coefficient of linear regressions of ROL characteristics (such as whether an applicant ranked state-funded contracts exclusively on her ROL (columns (1)--(3)) and whether an applicant ranked self-funded contracts exclusively on her ROL (columns (4)--(6))) on socioeconomic status and academic achievement. The sample is restricted to high-school seniors including $      51,329$ applicants. The regressions include indicators for missing values of standardized 11th-grade GPA ($       9,141$ applicants). Robust standard errors are in parentheses.} \\ 
\multicolumn{8}{p{16.5cm}}{***: p<0.01, **: p<0.05, *: p<0.1.}
\end{tabular}


==> arXiv version August 2022/Table_ROLvsStudentCharacteristics_robust.txt <==
\begin{tabular}{l c c c c c c c} \\ \hline\hline
Dependent variable & \multicolumn{3}{c}{Ranked state-funded contract} & & \multicolumn{3}{c}{Ranked self-funded contract} \\
                   & \multicolumn{3}{c}{exclusively}                  & & \multicolumn{3}{c}{exclusively} \\ \cline{2-4} \cline{6-8}
 & (1) & (2) & (3) & & (4) & (5) & (6) \\ \hline
Income (1000 USD) & -0.028$^{***}$ & & & & 0.013$^{***}$ & & \\ 
 & (0.001) & &  & & (0.001)  & &  \\ 
NABC-based SES index & & -0.098$^{***}$ & & & & -0.010$^{***}$ & \\ 
 & & (0.005) & & & & (0.003) & \\ 
Capital & &  & -0.208$^{***}$ & & & &  0.078$^{***}$ \\ 
 & & & (0.002) & & & & (0.002) \\ 
County capital & &  & -0.061$^{***}$ & & & &  0.035$^{***}$ \\ 
 & & & (0.003) & & & & (0.003) \\ 
Town & &  & -0.043$^{***}$ & & & &  0.023$^{***}$ \\ 
 & & & (0.003) & & & & (0.003) \\ 
11th-grade GPA (standardized) &  0.081$^{***}$ &  0.077$^{***}$ & 0.081$^{***}$ & & -0.033$^{***}$ & -0.017$^{***}$ & -0.033$^{***}$ \\ 
 & (0.002) & (0.002) & (0.002) && (0.001) &  (0.001) &  (0.001) \\ \hline
 Mean outcome (non-disadvd.) & 0.500 & 0.500 & 0.500 && 0.192 & 0.192 & 0.192 \\
R-squared                   & 0.057 & 0.088 & 0.056 && 0.055 & 0.145 & 0.053 \\  \hline\hline 
\multicolumn{8}{p{16.5cm}}{{\it Notes}: The table presents the coefficient of linear regressions of ROL characteristics (such as whether an applicant ranked state-funded contracts exclusively on her ROL (columns (1)--(3)) and whether an applicant ranked self-funded contracts exclusively on her ROL (columns (4)--(6))) on socioeconomic status and academic achievement. The sample includes $     108,854$ applicants. The regressions include indicators for missing values of standardized 11th-grade GPA ($      23,043$ applicants), per-capita annual gross income ($       1,920$ applicants), NABC-based SES index ($      24,399$ applicants), and residence ($       1,920$ applicants). The omitted category in columns (3) and (6) is village. Robust standard errors are in parentheses.} \\ 
\multicolumn{8}{p{16.5cm}}{***: p<0.01, **: p<0.05, *: p<0.1.}
\end{tabular}


==> arXiv version August 2022/Table_WinnersLosers.txt <==
\begin{tabular}{l S[table-number-alignment = center, table-format = 5.0] S[table-number-alignment = center, table-format = 5.0] S[table-number-alignment = center, table-format = 5.0] S[table-number-alignment = center, table-format = 5.0] S[table-number-alignment = center, table-format = 5.0]} \\ \hline\hline
 & \multicolumn{1}{c}{Benchmark} & & \multicolumn{3}{c}{Alternate algorithms} \\ \cline{4-6}
 & \multicolumn{1}{c}{SR-DA} & \multicolumn{1}{c}{SP-DA} & \multicolumn{1}{c}{1} & \multicolumn{1}{c}{2} & \multicolumn{1}{c}{3} \\ 
 & \multicolumn{1}{c}{(1)} & \multicolumn{1}{c}{(2)} & \multicolumn{1}{c}{(3)} & \multicolumn{1}{c}{(4)} & \multicolumn{1}{c}{(5)} \\ \hline
\multicolumn{6}{l}{A. {\it Number of assigned applicants}}\\ 
Assigned to a contract &        84130 &        84130 &        85575 &        85688 &        85847 \\ 
Assigned to a state-funded contract &        48725 &        48725 &        48710 &        48709 &        48706 \\ 
Assigned to a self-funded contract &        35405 &        35405 &        36865 &        36979 &        37141 \\ 
Assigned to a self-funded, full-time contract &        13321 &        13321 &        14410 &        14418 &        14565  \\ 
\multicolumn{6}{l}{}\\ 
B. {\it Winners} & &            8&         5056 &         4798 &         5283  \\ 
 -- Newly assigned &  &            0&         1969 &         2121 &         2346  \\ 
 -- New program & &            8 &         2168 &         2282 &         2498  \\ 
 -- Same program, preferred financial terms & &            0 &          919 &          395 &          439  \\ 
\multicolumn{6}{l}{}\\ 
C. {\it Losers} &  &            0 &         4570 &         4260 &         4734   \\ 
 -- Newly unassigned & &            0 &          524 &          563 &          629  \\ 
 -- New program & &            0 &          645 &          674 &          762  \\ 
 -- Same program, less preferred financial terms &   &            0 &         3401 &         3023 &         3343 \\ \hline\hline
\multicolumn{6}{p{15.5cm}}{{\it Notes}: The table presents the number of assigned applicants under various stable assignments (Panel A). Panels B and C describe the number of winners and losers from changing the benchmark (\SRDA) to \SPDA and to our alternate algorithms. An applicant is a winner if she is assigned to a contract she ranked higher than her contract in the benchmark assignment. An applicant is a loser if she is assigned to a contract she ranked lower than her assigned contract in the benchmark assignment or if she becomes unassigned. Column (1) shows the benchmark assignment. Column (2) presents the \SPDA assignment. Columns (3)--(5) present our alternate algorithms' assignments.} \\ 
\end{tabular}


==> arXiv version August 2022/Table_WinnersLosers2.txt <==
\begin{tabular}{l S[table-number-alignment = center, table-format = 5.0] S[table-number-alignment = center, table-format = 5.0] S[table-number-alignment = center, table-format = 5.0]} \\ \hline\hline
 & \multicolumn{1}{c}{Benchmark} & & \multicolumn{1}{c}{Preference flip} \\
 & \multicolumn{1}{c}{SR-DA} & \multicolumn{1}{c}{SP-DA} & \multicolumn{1}{c}{algorithm} \\ 
 & \multicolumn{1}{c}{(1)} & \multicolumn{1}{c}{(2)} & \multicolumn{1}{c}{(3)} \\ \hline
\multicolumn{4}{l}{A. {\it Number of assigned applicants}}\\ 
Assigned to a contract &        84130 &        84130 &        85575  \\ 
Assigned to a state-funded contract &        48725 &        48725 &        48710 \\ 
Assigned to a self-funded contract &        35405 &        35405 &        36865  \\ 
Assigned to a self-funded, full-time contract &        13321 &        13321 &        14410  \\ 
\multicolumn{4}{l}{}\\ 
B. {\it Winners} & &            8&         5056  \\ 
 -- Newly assigned &  &            0&         1969   \\ 
 -- New program & &            8 &         2168  \\ 
 -- Same program, preferred financial terms & &            0 &          919   \\ 
\multicolumn{4}{l}{}\\ 
C. {\it Losers} &  &            0 &         4570   \\ 
 -- Newly unassigned & &            0 &          524 \\ 
 -- New program & &            0 &          645  \\ 
 -- Same program, less preferred financial terms &   &            0 &         3401 \\ \hline\hline
\multicolumn{4}{p{15.5cm}}{{\it Notes}: The table presents the number of assigned applicants under various stable assignments (Panel A). Panels B and C describe the number of winners and losers from changing the benchmark (\SRDA) to \SPDA and to the preference flip algorithm. An applicant is a winner if she is assigned to a contract she ranked higher than her contract in the benchmark assignment. An applicant is a loser if she is assigned to a contract she ranked lower than her assigned contract in the benchmark assignment or if she becomes unassigned. Column (1) shows the benchmark assignment. Column (2) presents the \SPDA assignment. Column (3) presents the preference flip algorithms' assignment.} \\ 
\end{tabular}


==> arXiv version August 2022/Table_WinnersLosers3.txt <==
\begin{tabular}{l S[table-number-alignment = center, table-format = 5.0] S[table-number-alignment = center, table-format = 5.0] S[table-number-alignment = center, table-format = 5.0]} \\ \hline\hline
 & \multicolumn{1}{c}{Benchmark} & & \multicolumn{1}{c}{Preference flip } \\
 & \multicolumn{1}{c}{SR-DA} & \multicolumn{1}{c}{SP-DA} & \multicolumn{1}{c}{algorithm} \\ 
 & \multicolumn{1}{c}{(1)} & \multicolumn{1}{c}{(2)} & \multicolumn{1}{c}{(3)}  \\ \hline
\multicolumn{4}{l}{A. {\it Number of assigned applicants}}\\ 
Assigned to a contract &        84130 &        84130 &                85688 \\ 
Assigned to a state-funded contract &        48725 &        48725 &            48709  \\ 
Assigned to a self-funded contract &        35405 &        35405 &            36979  \\ 
Assigned to a self-funded, full-time contract &        13321 &        13321 &              14418   \\ 
\multicolumn{4}{l}{}\\ 
B. {\it Winners} & &            8&                 4798  \\ 
 -- Newly assigned &  &            0&                2121   \\ 
 -- New program & &            8 &                 2282   \\ 
 -- Same program, preferred financial terms & &            0 &                395   \\ 
\multicolumn{4}{l}{}\\ 
C. {\it Losers} &  &            0 &                4260    \\ 
 -- Newly unassigned & &            0 &             563   \\ 
 -- New program & &            0 &                674   \\ 
 -- Same program, less preferred financial terms &   &            0 &          3023  \\ \hline\hline
\multicolumn{4}{p{15.5cm}}{{\it Notes}: The table presents the number of assigned applicants under various stable assignments (Panel A). Panels B and C describe the number of winners and losers from changing the benchmark \SRDA to \SPDA and to our alternate algorithms. An applicant is a winner if she is assigned to a contract she ranked higher than her contract in the benchmark assignment. An applicant is a loser if she is assigned to a contract she ranked lower than her assigned contract in the benchmark assignment or if she becomes unassigned. Column (1) shows the benchmark assignment. Column (2) presents the \SPDA assignment. Column (3) presents the preference flip algorithm assignment.} \\ 
\end{tabular}

